Exploring ISAC Technology for UAV SAR Imaging

This paper illustrates the potential of an Integrated Sensing and Communication (ISAC) system, operating in the sub-6 GHz frequency range, for Synthetic Aperture Radar (SAR) imaging via an Unmanned Aerial Vehicle (UAV) employed as an aerial base station. The primary aim is to validate the system's ability to generate SAR imagery within the confines of modern communication standards, including considerations like power limits, carrier frequency, bandwidth, and other relevant parameters. The paper presents two methods for processing the signal reflected by the scene. Additionally, we analyze two key performance indicators for their respective fields, the Noise Equivalent Sigma Zero (NESZ) and the Bit Error Rate (BER), using the QUAsi Deterministic RadIo channel GenerAtor (QuaDRiGa), demonstrating the system's capability to image buried targets in challenging scenarios. The paper shows simulated Impulse Response Functions (IRF) as possible pulse compression techniques under different assumptions. An experimental campaign is conducted to validate the proposed setup by producing a SAR image of the environment captured using a UAV flying with a Software-Defined Radio (SDR) as a payload.

==> focus_paper.txt <==

\section{Cose da fare}
\begin{enumerate}
    \item Focus non più sulla neve, ma in generale sulle potenzialità del UAV+ISAC per fare imaging radar.
    \item Col le potenze, bande, antenne del 5G, posso fare imaging? Se si, con quali prestazioni
    \item Modello del segnale 5g (logico e fisico) e grafici correlatore vs ZF
    \item Curve di NESZ in superificie e caso challenging sotto la neve
    \item IRF simulata sotto la neve
    \item Dato reale con il drone
    \item Se riusciamo BER
\end{enumerate}

==> review.txt <==
)A CSP’s View on Opportunities and Challenges of Integrated Communications and Sensing:

 Descrive bene gli scenari applicativi, dal punto di vista comm. e dei provider di rete

) Joint Radar-Communication Systems: Modulation Schemes and System Design
 Descrive le waveform e i tipi di modulation schemes e multiplexing. Inoltre descrive le hardware challenges 

) A Robust Motion Compensation Approach for UAV SAR Imagery
	Autofocus e motion compensation in banda X

) A Miniaturized Ultra-Wideband Radar for UAV Remote Sensing Applications

UWB radar piccolo per adattarsi alle necessità di payload.


) Respiration Detection of Ground Injured Human Target Using UWB Radar Mounted on a Hovering UAV

detection del respiro in UWB a 7.29 GHz con 1.4 GHz di banda. usano ICA la detection. 

) Wireless Communications with Unmanned Aerial Vehicles: Opportunities and Challenges

 bella questa introduzione, da tenere a mente per la differenziazione delle casistiche ICAS (UAV) e   per i colli di bottiglia per le prestazioni dei droni. poi la trattazione è lato comm. 

) On Integrated Sensing and Communication Waveforms with Tunable PAPR

design di una forma d'onda che diminuisce le interferenze

)  Joint Maneuver and Beamforming Design for UAV-Enabled Integrated Sensing and Communication

Droni, fanno senssing del target e poi ci fanno comm. 3 scenari: statico un drone, dinamico con un drone e poi dinamico con più droni. solo simulazioni. 

) UAV-Enabled Integrated Sensing and Communication: Opportunities and Challenges
  discorso sull' intergrazione sensing e communication con UAV V2X. interessante per via della tabella con i problemi legati ad uno SWARN di droni. 

) Array-Based Ground Penetrating Synthetic Aperture Radar on Board an Unmanned Aerial Vehicle for Enhanced Buried Threats Detection

UAV con montato sopra un GPR per trovare le mine. interessante applcazione. 


) Experimental Study on the Detection of Avalanche Victims using an Airborne Ground Penetrating Synthetic Aperture Radar

penetrano un1.8 metri sotto la neve secca con frequenze da 1 a 4 GHz per la detection delle persone sotto la neve

)Phase Gradient Autofocus-A Robust Tool for High Resolution SAR Phase Correction

PG algorithm, molto famoso ed utile per fare autofocus, da citare se dovessimo parlare di autofocus. 

) Recent results of a UAV-based Synthetic Aperture Radar for remote sensing applications

Questa è la concorrenza, fanno SAR ma si concentraon tanto sul laro RF. risoluzione di 7 cm. non mi pare facciano autofocus. npn volano alto. 

) The Design of a UAV Mounted Snow Depth Radar
Misurano la profondità degli strati di neve con un radar da 1.5  a 4.5 GHz. interessante, da tenere in considerazione in caso di dubbi sulle frequenze. il set-up pesa 5 Kg. misure della permettività del ghiaccio in antartide, utile per le frequenze, ma penetrano molto poco







